Shared Subspace Models for Multi-Group Covariance Estimation

We develop a model-based method for evaluating heterogeneity among several p x p covariance matrices in the large p, small n setting. This is done by assuming a spiked covariance model for each group and sharing information about the space spanned by the group-level eigenvectors. We use an empirical Bayes method to identify a low-dimensional subspace which explains variation across all groups and use an MCMC algorithm to estimate the posterior uncertainty of eigenvectors and eigenvalues on this subspace. The implementation and utility of our model is illustrated with analyses of high-dimensional multivariate gene expression.

==> Figs/genes-1.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:33:05 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive & & Negative \\ 
  \hline
A & CD247 & K & COMT \\ 
  B & TMED2 & L & ALOX5AP \\ 
  C & HAT1 & M & IGHV3-23 \\ 
  D & DEAF1 & N & ADD3 \\ 
  E & ZNF85 & O & RASA1 \\ 
  F & SSR1 & P & TAP1 \\ 
  G & SCML2 & Q & NXF1 \\ 
  H & MYC & R & PHF21A \\ 
  I & MIR6758 & S & GATC \\ 
  J & NDUFAB1 & T & HIST1H2BG \\ 
   \hline
\end{tabular}


==> Figs/genes-7.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:30:53 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive &  & Negative \\ 
  \hline
A & IGK & K & GMFG \\ 
  B & TGFB1 & L & USP33 \\ 
  C & TUBA3C & M & GATC \\ 
  D & TOPORS & N & ATP6AP1 \\ 
  E & PARP2 & O & VIM \\ 
  F & ARHGEF6 & P & LOC102724985 \\ 
  G & THUMPD1 & Q & DEAF1 \\ 
  H & ANKLE2 & R & DDX5 \\ 
  I & ATM & S & PHF21A \\ 
  J & CD247 & T & OSBPL8 \\ 
   \hline
\end{tabular}


==> Figs/go-1.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:36:36 2019
\begin{tabular}{rlrr}
  \hline
 & Name & Q-value & Numer of Genes \\ 
  \hline
GO:0070498 & interleukin-1-mediated signaling pathway & 0.09 &  22 \\ 
  GO:0047485 & protein N-terminus binding & 0.06 &  54 \\ 
  GO:0042742 & defense response to bacterium & 0.07 &  35 \\ 
  GO:0051607 & defense response to virus & 0.03 &  54 \\ 
  GO:0007155 & cell adhesion & 0.02 &  64 \\ 
  GO:0009897 & external side of plasma membrane & 0.01 &  67 \\ 
  GO:0050776 & regulation of immune response & 0.01 &  46 \\ 
  GO:0006955 & immune response & 0.00 &  73 \\ 
  GO:0009615 & response to virus & 0.04 &  41 \\ 
  GO:0006952 & defense response & 0.06 &  10 \\ 
  GO:0048661 & positive regulation of smooth muscle cell proliferation & 0.06 &  18 \\ 
  GO:0072562 & blood microparticle & 0.02 &  32 \\ 
  GO:0003823 & antigen binding & 0.03 &  24 \\ 
  GO:0006958 & complement activation, classical pathway & 0.06 &  19 \\ 
  GO:0034987 & immunoglobulin receptor binding & 0.02 &  17 \\ 
  GO:0019731 & antibacterial humoral response & 0.01 &  19 \\ 
  GO:0006910 & phagocytosis, recognition & 0.01 &  16 \\ 
  GO:0042571 & immunoglobulin complex, circulating & 0.01 &  16 \\ 
  GO:0050871 & positive regulation of B cell activation & 0.01 &  16 \\ 
  GO:0050829 & defense response to Gram-negative bacterium & 0.04 &  13 \\ 
  GO:0045624 & positive regulation of T-helper cell differentiation & 0.06 &   6 \\ 
  GO:1904899 &  & 0.06 &   6 \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/genes-1.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:33:05 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive & & Negative \\ 
  \hline
A & CD247 & K & COMT \\ 
  B & TMED2 & L & ALOX5AP \\ 
  C & HAT1 & M & IGHV3-23 \\ 
  D & DEAF1 & N & ADD3 \\ 
  E & ZNF85 & O & RASA1 \\ 
  F & SSR1 & P & TAP1 \\ 
  G & SCML2 & Q & NXF1 \\ 
  H & MYC & R & PHF21A \\ 
  I & MIR6758 & S & GATC \\ 
  J & NDUFAB1 & T & HIST1H2BG \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/genes-3-6.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Tue Feb 19 15:50:07 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive &  & Negative \\ 
  \hline
A & HLA-DQB1 & K & BCL11A \\ 
  B & HBG1 & L & HHLA1 \\ 
  C & SASH3 & M &  \\ 
  D & HLA-DPB1 & N & CSHL1 \\ 
  E & MME & O & NF2 \\ 
  F & HLA-DQB1 & P & SKAP2 \\ 
  G & DPYSL2 & Q & TRDV2 \\ 
  H & PRPF6 & R & EIF2AK2 \\ 
  I & ADA & S &  \\ 
  J & ATP6V0E2 & T & PMF1 \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/genes-4-6.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Tue Feb 19 15:25:21 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive &  & Negative \\ 
  \hline
A & SELL & K & AHNAK \\ 
  B & CD24 & L & NR3C1 \\ 
  C & SH3BP5 & M & LMO2 \\ 
  D & LEF1 & N & NR3C1 \\ 
  E & CCR7 & O & GSN \\ 
  F & WASF1 & P & SERPINB1 \\ 
  G & LSP1 & Q & CSHL1 \\ 
  H & FADS3 & R & DPYSL2 \\ 
  I & LCK & S & NKG7 \\ 
  J & LCK & T & DAD1 \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/genes-7.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:30:53 2019
\begin{tabular}{ll|ll}
  \hline
 & Positive &  & Negative \\ 
  \hline
A & IGK & K & GMFG \\ 
  B & TGFB1 & L & USP33 \\ 
  C & TUBA3C & M & GATC \\ 
  D & TOPORS & N & ATP6AP1 \\ 
  E & PARP2 & O & VIM \\ 
  F & ARHGEF6 & P & LOC102724985 \\ 
  G & THUMPD1 & Q & DEAF1 \\ 
  H & ANKLE2 & R & DDX5 \\ 
  I & ATM & S & PHF21A \\ 
  J & CD247 & T & OSBPL8 \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/go-1.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 13 13:36:36 2019
\begin{tabular}{rlrr}
  \hline
 & Name & Q-value & Numer of Genes \\ 
  \hline
GO:0070498 & interleukin-1-mediated signaling pathway & 0.09 &  22 \\ 
  GO:0047485 & protein N-terminus binding & 0.06 &  54 \\ 
  GO:0042742 & defense response to bacterium & 0.07 &  35 \\ 
  GO:0051607 & defense response to virus & 0.03 &  54 \\ 
  GO:0007155 & cell adhesion & 0.02 &  64 \\ 
  GO:0009897 & external side of plasma membrane & 0.01 &  67 \\ 
  GO:0050776 & regulation of immune response & 0.01 &  46 \\ 
  GO:0006955 & immune response & 0.00 &  73 \\ 
  GO:0009615 & response to virus & 0.04 &  41 \\ 
  GO:0006952 & defense response & 0.06 &  10 \\ 
  GO:0048661 & positive regulation of smooth muscle cell proliferation & 0.06 &  18 \\ 
  GO:0072562 & blood microparticle & 0.02 &  32 \\ 
  GO:0003823 & antigen binding & 0.03 &  24 \\ 
  GO:0006958 & complement activation, classical pathway & 0.06 &  19 \\ 
  GO:0034987 & immunoglobulin receptor binding & 0.02 &  17 \\ 
  GO:0019731 & antibacterial humoral response & 0.01 &  19 \\ 
  GO:0006910 & phagocytosis, recognition & 0.01 &  16 \\ 
  GO:0042571 & immunoglobulin complex, circulating & 0.01 &  16 \\ 
  GO:0050871 & positive regulation of B cell activation & 0.01 &  16 \\ 
  GO:0050829 & defense response to Gram-negative bacterium & 0.04 &  13 \\ 
  GO:0045624 & positive regulation of T-helper cell differentiation & 0.06 &   6 \\ 
  GO:1904899 &  & 0.06 &   6 \\ 
   \hline
\end{tabular}


==> Shared Subspace Covariance (arxiv)/Figs/go-all.txt <==
% latex table generated in R 3.5.0 by xtable 1.8-3 package
% Wed Feb 20 13:17:43 2019
\begin{tabular}{rlrr}
  \hline
 & Name & Q-value & Number of Genes \\ 
  \hline
GO:0005751 & mitochondrial respiratory chain complex IV & 0.00 &   7 \\ 
  GO:0044388 & small protein activating enzyme binding & 0.01 &   7 \\ 
  GO:0022624 & proteasome accessory complex & 0.00 &  16 \\ 
  GO:0048025 & negative regulation of nuclear mRNA splicing, via spliceosom & 0.01 &  21 \\ 
  GO:0004298 & threonine-type endopeptidase activity & 0.01 &  19 \\ 
  GO:0010498 & proteasomal protein catabolic process & 0.01 &  26 \\ 
  GO:0006405 & RNA export from nucleus & 0.00 &  33 \\ 
  GO:0031124 & mRNA 3'-end processing & 0.00 &  36 \\ 
  GO:0030336 & negative regulation of cell migration & 0.01 &  22 \\ 
  GO:0038083 & peptidyl-tyrosine autophosphorylation & 0.01 &  20 \\ 
  GO:0043235 & receptor complex & 0.00 &  18 \\ 
  GO:0045766 & positive regulation of angiogenesis & 0.00 &  36 \\ 
  GO:0048661 & positive regulation of smooth muscle cell proliferation & 0.00 &  18 \\ 
  GO:0035690 & cellular response to drug & 0.00 &  27 \\ 
  GO:0060337 & type I interferon-mediated signaling pathway & 0.00 &  32 \\ 
  GO:0000786 & nucleosome & 0.00 &  27 \\ 
  GO:0004888 & transmembrane signaling receptor activity & 0.00 &  27 \\ 
  GO:0030183 & B cell differentiation & 0.00 &  30 \\ 
  GO:0030890 & positive regulation of B cell proliferation & 0.01 &  15 \\ 
  GO:0060333 & interferon-gamma-mediated signaling pathway & 0.00 &  35 \\ 
  GO:0030198 & extracellular matrix organization & 0.00 &  23 \\ 
  GO:0002053 & positive regulation of mesenchymal cell proliferation & 0.01 &   9 \\ 
  GO:0071345 & cellular response to cytokine stimulus & 0.01 &  19 \\ 
  GO:0007159 & leukocyte cell-cell adhesion & 0.00 &  16 \\ 
  GO:0034113 & heterotypic cell-cell adhesion & 0.00 &  10 \\ 
  GO:0042102 & positive regulation of T cell proliferation & 0.00 &  19 \\ 
  GO:0042605 & peptide antigen binding & 0.00 &  15 \\ 
  GO:0030658 & transport vesicle membrane & 0.00 &  13 \\ 
  GO:0071556 & integral to lumenal side of endoplasmic reticulum membrane & 0.01 &  17 \\ 
  GO:0042613 & MHC class II protein complex & 0.00 &  10 \\ 
  GO:0004896 & cytokine receptor activity & 0.00 &   9 \\ 
  GO:0005001 & transmembrane receptor protein tyrosine phosphatase activity & 0.01 &   7 \\ 
  GO:0030669 & clathrin-coated endocytic vesicle membrane & 0.00 &  10 \\ 
  GO:0042100 & B cell proliferation & 0.00 &  14 \\ 
  GO:0042742 & defense response to bacterium & 0.00 &  35 \\ 
  GO:0031668 & cellular response to extracellular stimulus & 0.00 &  13 \\ 
  GO:0001916 & positive regulation of T cell mediated cytotoxicity & 0.01 &  10 \\ 
  GO:0019731 & antibacterial humoral response & 0.00 &  19 \\ 
  GO:0001915 & negative regulation of T cell mediated cytotoxicity & 0.00 &   6 \\ 
  GO:0072562 & blood microparticle & 0.00 &  32 \\ 
  GO:0035456 & response to interferon-beta & 0.01 &   7 \\ 
  GO:0050829 & defense response to Gram-negative bacterium & 0.00 &  13 \\ 
  GO:0003823 & antigen binding & 0.00 &  24 \\ 
  GO:0071757 & hexameric IgM immunoglobulin complex & 0.00 &   6 \\ 
  GO:0006911 & phagocytosis, engulfment & 0.00 &  23 \\ 
  GO:0042834 & peptidoglycan binding & 0.00 &   7 \\ 
  GO:0071756 & pentameric IgM immunoglobulin complex & 0.00 &   7 \\ 
  GO:0006958 & complement activation, classical pathway & 0.00 &  19 \\ 
  GO:0006910 & phagocytosis, recognition & 0.00 &  16 \\ 
  GO:0042571 & immunoglobulin complex, circulating & 0.00 &  16 \\ 
  GO:0050871 & positive regulation of B cell activation & 0.00 &  16 \\ 
  GO:0003094 & glomerular filtration & 0.00 &   7 \\ 
  GO:0034987 & immunoglobulin receptor binding & 0.00 &  17 \\ 
  GO:0001895 & retina homeostasis & 0.00 &  11 \\ 
   \hline
\end{tabular}

